Improving Limited Supervised Foot Ulcer Segmentation Using Cross-Domain Augmentation

Diabetic foot ulcers pose health risks, including higher morbidity, mortality, and amputation rates. Monitoring wound areas is crucial for proper care, but manual segmentation is subjective due to complex wound features and background variation. Expert annotations are costly and time-intensive, thus hampering large dataset creation. Existing segmentation models relying on extensive annotations are impractical in real-world scenarios with limited annotated data. In this paper, we propose a cross-domain augmentation method named TransMix that combines Augmented Global Pre-training AGP and Localized CutMix Fine-tuning LCF to enrich wound segmentation data for model learning. TransMix can effectively improve the foot ulcer segmentation model training by leveraging other dermatology datasets not on ulcer skins or wounds. AGP effectively increases the overall image variability, while LCF increases the diversity of wound regions. Experimental results show that TransMix increases the variability of wound regions and substantially improves the Dice score for models trained with only 40 annotated images under various proportions.

==> rebuttal.txt <==
We appreciate the thoughtful comments from the Area Chair and Reviewers. It is truly encouraging that the reviewers find our work "has significant relevance and impact in the specific domain of medical image analysis and diabetic foot ulcer treatment" and "has the potential for adaptation and application in other areas of medical image analysis, indicating its broader relevance in the field".

R1-1:  The motivation should be enhanced.
Medical image wound segmentation enhances healthcare outcomes, but the collection of high-quality data, privacy constraints, and imaging variability still make it challenging. Costly annotation requires specialized expertise. Training high-performing models with limited data can overcome scarcity challenges.

R1-2: More visual results/qualitative analysis.
We appreciate this recommendation and will provide visualization results for the baseline and our method. 

R2-1: When re-training with 40/81 training images, how many test images are used??
Excluding HAM10000 pre-training datastet, 20% of FUSeg (202 images) are randomly chosen for testing. In our limited data setting, only 5% (40 samples) or 10% (81 samples) are randomly chosen for training. This simulation ensures a fair comparison with cases of insufficient data.

R2-2: Whether you select 40/81 images once or randomly k times and report the average performance?
We select images once as mentioned in R2-1.

R2-3: Include IoU for evaluation.
Our method outperforms others in IoU and Dice scores; we'll include IoU scores in Table 1.

R3-1: The required computational resources and implementation-time? How to reduce these requirements.
Our pre-training and fine-tuning processes require several hours of implementation and computation under a single-GPU PC environment, and can be further reduced to several minutes given a pre-trained model.

R3-2: Potential applications to diverse medical imaging tasks or lesion types.
Our method applies to various medical imaging tasks, including skin lesion identification. AGP is applicable with compatible pre-training dataset for domain transfer. LCF is easily applied to any segmentation target, particularly in scenarios with limited data and high target variability.

R3-3: Potential limitations due to the variability in the quality of external dermatology datasets, ways to mitigate.
To bridge domain differences, increasing augmentation strength or thoughtfully selecting augmentation types can effectively align visual features across source and target domain datasets.

R3-4: How to prevent overfitting in Localized CutMix Fine-tuning?
We counter overfitting with LCF, increasing wound variability. For 40 and 81 training data, we have 780 and 3240 different wound types. Robust augmentation, as shown in Table 1, further effectively addresses overfitting.

